RESPECT: Reinforcement Learning based Edge Scheduling on Pipelined Coral Edge TPUs

Deep neural networks (DNNs) have substantial computational and memory requirements, and the compilation of its computational graphs has a great impact on the performance of resource-constrained (e.g., computation, I/O, and memory-bound) edge computing systems. While efficient execution of their computational graph requires an effective scheduling algorithm, generating the optimal scheduling solution is a challenging NP-hard problem. Furthermore, the complexity of scheduling DNN computational graphs will further increase on pipelined multi-core systems considering memory communication cost, as well as the increasing size of DNNs. Using the synthetic graph for the training dataset, this work presents a reinforcement learning (RL) based scheduling framework RESPECT, which learns the behaviors of optimal optimization algorithms and generates near-optimal scheduling results with short solving runtime overhead. Our framework has demonstrated up to $\sim2.5\times$ real-world on-chip inference runtime speedups over the commercial compiler with ten popular ImageNet models deployed on the physical Coral Edge TPUs system. Moreover, compared to the exact optimization methods, the proposed RL scheduling improves the scheduling optimization runtime by up to 683$\times$ speedups compared to the commercial compiler and matches the exact optimal solutions with up to 930$\times$ speedups. Finally, we perform a comprehensive generalizability test, which demonstrates RESPECT successfully imitates optimal solving behaviors from small synthetic graphs to large real-world DNNs computational graphs.

==> section_result.txt <==
\section{EXPERIMENTAL RESULTS}\label{sec:results}

In this section, we will first provide comprehensive studies of the proposed RL approaches from the aspects of neural architecture, data preparation and embedding, and leveraging hardware domain-specific knowledge in the training setups. Specifically, we analyze the approaches with various configurations, including \textbf{1)} architecture configurations of the encoding-decoding neural architecture using Transformer and LSTMs, \textbf{2)} variations and coverages of dataset and embedding, and \textbf{3)} comparisons of training w and w/o TPU accelerator domain-specific knowledge. 
%
Second, we experimentally demonstrate the effectiveness of the proposed RL-based scheduling approaches on physical computing platforms built with Google Edge TPUs. Specifically, we build a central-hosted pipelined Edge TPU system to evaluate the real-world computation performance improvements, with options of 4-stage, 5-stage, and 6-stage pipelining setup for DNNs inference execution. All runtime results included in this section are obtained in this physical computing platforms and are compared to the commercial Edge TPU compiler. The experimental results show that the proposed RL scheduler can consistently outperforms commercial Edge TPU compiler and the RL scheduler can provide the similar performance with much smaller scheduling overhead. Training, inference and explorations of the proposed RL methods are conducted on one Nvidia 2080 Ti with Intel Xeon Gold 6230 x20 CPUs. 
\input{figures/subfigure}

\iffalse 
\subsection{Explorations of Training and Neural Architectures}\label{sec:results_exploration}

To optimize the performance of RL-based scheduling framework for deploying real-world DNNs on edge devices, we find several critical empirical evidence that the training setups and architecture configurations of PtrNet are critical. In this work, training setups specifically refer to the synthetic training dataset constructions. Note that all the RL models used in this work are trained with synthetic dataset only and testing computation graphs are generated with real-world DNNs models. As discussed in Section \ref{sec:approach}, the main reason is that there is very limited number of computation graphs for training the RL models, which restricts the generalizability of RL in solving graph-based combinatorial optimization problems. Besides, to simultaneously minimize the training efforts, the training dataset needs to balance between data coverage and graph size (i.e., $|V|$ and $|E|$ in $G(V,E)$). In this work, our goal is to limit the training dataset with $|V|\leq50$ where $|E|$ is constrained with $|V|$ and degree of graphs $deg(V)$ in training, such that the trained RL model is generalizable for scheduling arbitrary DNNs computation graphs. Thus, in the rest of this section, all experiments conducted in this section are trained with 100 epochs with learning rate a $10^{-4}$ and batch size as $128$, using Adam optimization algorithm if not specified.



%\input{figures/exploration_figures} 
\input{figures/subfigure}

\textbf{Graph Complexity of Training Dataset} While all the graphs in the training datasets with $|V|=30$, the complexity of the training graphs can vary with different graph degrees, i.e., $deg(V)$ is the maximum number of incoming edges connecting to the vertices $V$ in graph $G(V,E)$. In practice, DNNs computation graphs can have very different graph structures, e.g., the TF-Lite compiled computation graph of ResNet152 has $|V|=517$ and $deg(V)=2$, and Inception-ResNet-V2 has $|V|=782$ and $deg(V)=4$. In order to train the RL model to be generalizable to wide range of DNNs models, the model should be trained with awareness of various graph degree sizes. In Figure \ref{fig:graph_complexity_mismatch}, we evaluate the testing performance with RL models trained with different degree sizes $deg(V)$=\{3,4,5,6\}, while testing graphs have $deg(V)=6$ and $|V|=50$. Note that the number of graphs in the training dataset are the same for all the four tests. The results have demonstrated the effectiveness of leveraging higher degree graphs in training dataset. For example, the testing \texttt{mismatch} obtained using RL model trained with $deg(V)=3$ is about 50\% higher than the training with $deg(V)=\{4,5,6\}$. However, there are two drawbacks if training graph degree increases: (a) the vector space embedding dimension increases as the degree increases, which increases the \iffalse (size of the model) \fi connection/complexity of the graph and training efforts; (b) as the upper bound degree of graphs increases, the number of all possible graphs increases dramatically; thus, while fixing the number of graphs in training set, the coverage/generalizability of the training dataset could decrease significantly. In practice, the popular DNNs models mostly have computation graphs degrees $deg(V)\leq6$, in particularly for the models prepared for Edge TPU devices\footnote{\url{https://coral.ai/models/image-classification/}}. Therefore, in Section \ref{sec:edgetpu_runtime}, the RL model used for Edge TPU scheduling is trained with $deg(V)=6$ dataset.

    
\textbf{Directional Graph CO Learning Explorations} There are two traditional scheduling or pipelining formulations that solve the combinatorial problems in different directions of execution, namely \textit{as soon as possible} (ASAP) and \textit{as late as possible} (ALAP) scheduling. ASAP scheduling firstly maximizes the number of pipeline stages that are allowed, and then schedules operations in the earliest possible control step, subject to satisfying the hardware and data dependency (DAG dependency) constrains. On the other hand, ALAP will schedule the operations in the latest possible control steps with the same maximum pipeline stages. Mostly, the performance of classic ASAP and ALAP scheduling algorithms differs in computation resource utilization. Here, we leverage the same concepts in RL training, where the labels of ``ASAP'' and ``ALAP'' style learning approaches are in the original ground truth order and its reversed order, respectively (Figures \ref{fig:directional_explore_mismatch} and \ref{fig:directional_explore_loss}). 
%{\color{red} Due to the graph embedding in ``ASAP'' style, special configuration is necessary to reimburse``ALAP'' approach. We invert the original graph and calculate ``ASAP'' scheduling on the inverted one as ground truth for ``ALAP''. Thus, the embedding is fair for both ``ASAP'' and ``ALAP'' style learning approaches.} 
We can see that the ALAP RL training setup does not converge, regardless of the graph complexity of the training dataset (testing degree same as training). Thus, in the rest of this section, all models are trained w.r.t ASAP algorithm.
 
\fi
\paragraph{Neural Architecture Configurations} While PtrNet is mainly an encoder-decoder neural architecture that learns the behaviors of a given CO graph algorithm, the common architectures for encoder/decoder are attention-based networks such as Transformer (TF) and LSTMs. Specifically, the TF configurations are: number of layers and heads for encoder as 1, for decoder as 2; and LSTMs configurations are: hidden dimension as 256 with 1 glimpse. Embedding dimension for both is fixed at 256. Here, we empirically evaluate the configurations by configuring the encoder/decoder using either TF or LSTM. As shown in Figures \ref{fig:ptr_explore_mismatch} and \ref{fig:ptr_explore_loss}, in learning pipelining optimizations for edge computing systems, we conclude that \textbf{(1)} decoder has to be built with LSTM, \textbf{(2)} if decoder is built with LSTMs, both TF and LSTM encoders will converge, and \textbf{(3)} the best configuration of PtrNet is having both encoder and decoder built with LSTMs since training and tuning TF based PtrNet is more computational expensive.


\subsection{Experimental Studies on Pipelined Edge TPUs}\label{sec:edgetpu_runtime}

Based on all experiments and discussed in Section \ref{sec:results_exploration}, we train and deploy the RL model to our Google Edge TPU system, trained with 1) dataset degrees $deg(V)=6$ with $|V|=30$, 2) ground truth labeling follows rules of ASAP scheduling algorithm, and 3) neural architecture with both encoder and decoder built with LSTMs. Training is conducted on 300 epochs with learning rate as $10^{-4}$ and batch size as $128$.

\iffalse
\begin{table}[t]
%\scriptsize
    \captionof{table}{Statistics of DNNs models and their computational graphs used for evaluating inference runtime on Pipelined Edge TPU Systems}
    \label{tbl:dnn_graphs}
    \resizebox{0.48\textwidth}{!}{%
    \begin{tabular}{|c|c|c|c|c|c|}\hline
          & \begin{tabular}{@{}c@{}} Xception \\ \cite{chollet2017xception}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet50 \\ \cite{he2016deep}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet101 \\ \cite{he2016deep}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet152 \\ \cite{he2016deep}\end{tabular} & \begin{tabular}{@{}c@{}} DenseNet201 \\ \cite{huang2017densely}\end{tabular} \\\hline
        $\mathbf{|V|}$ & 134 & 177 & 347 & 517 & 709\\\hline
        $\mathbf{deg(V)}$ & 2 & 2 & 2 & 2 & 2\\\hline
        \textbf{Depth} & 125 & 168 & 338 & 508 & 708\\\hline
         & \begin{tabular}{@{}c@{}} DenseNet121 \\ \cite{huang2017densely}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet101v2 \\ \cite{yu2018semantic}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet152v2 \\ \cite{he2016identity}\end{tabular} & \begin{tabular}{@{}c@{}} DenseNet169 \\ \cite{huang2017densely}\end{tabular} & \begin{tabular}{@{}c@{}} InceptionResNetv2 \\ \cite{szegedy2017inception}\end{tabular} \\\hline
        $\mathbf{|V|}$ & 429 & 379 & 566 & 597 & 782\\\hline
        $\mathbf{deg(V)}$ & 2 & 2 & 2 & 2 & 4\\\hline
        \textbf{Depth} & 428 & 371 & 558 & 596 & 571 \\\hline
    \end{tabular}}
    \label{DNNs}
\end{table}
\fi

\begin{table}[t]
%\scriptsize
    \captionof{table}{Statistics of DNNs models and their computational graphs used for evaluating inference runtime on Pipelined Edge TPU Systems}
    \label{tbl:dnn_graphs}
    \resizebox{0.48\textwidth}{!}{%
    \begin{tabular}{|c|c|c|c|c|}\hline
          & \begin{tabular}{@{}c@{}} Xception \\ \cite{chollet2017xception}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet50 \\ \cite{he2016deep}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet101 \\ \cite{he2016deep}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet152 \\ \cite{he2016deep}\end{tabular} \\\hline
        $\mathbf{|V|}$ & 134 & 177 & 347 & 517\\\hline
        $\mathbf{deg(V)}$ & 2 & 2 & 2 & 2\\\hline
        \textbf{Depth} & 125 & 168 & 338 & 508\\\hline
         & \begin{tabular}{@{}c@{}} DenseNet121 \\ \cite{huang2017densely}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet101v2 \\ \cite{yu2018semantic}\end{tabular} & \begin{tabular}{@{}c@{}} ResNet152v2 \\ \cite{he2016identity}\end{tabular} & \begin{tabular}{@{}c@{}} DenseNet169 \\ \cite{huang2017densely}\end{tabular} \\\hline
        $\mathbf{|V|}$ & 429 & 379 & 566 & 597\\\hline
        $\mathbf{deg(V)}$ & 2 & 2 & 2 & 2\\\hline
        \textbf{Depth} & 428 & 371 & 558 & 596 \\\hline
          & \begin{tabular}{@{}c@{}} DenseNet201 \\ \cite{huang2017densely}\end{tabular} & \begin{tabular}{@{}c@{}} InceptionResNetv2 \\ \cite{szegedy2017inception}\end{tabular} & & \\\hline
        $\mathbf{|V|}$ & 709 & 782 & & \\\hline
        $\mathbf{deg(V)}$ & 2 & 4 & & \\\hline
        \textbf{Depth} & 708 & 571 &  & \\\hline
    \end{tabular}}
    \label{DNNs}
\end{table}

\paragraph{Experimental setups on Edge TPU runtime} Our comparison baseline for computational graph compilation is the commercial version of Edge TPU compiler\footnote{\url{https://coral.ai/docs/Edge TPU/compiler/}}. The runtime comparisons are evaluated using \textbf{ten} medium-scale popular image classification models shown in Figure \ref{fig:edgetpu_runtime}, including ImageNet models listed in Table \ref{DNNs}. While TPUs can only execute INT8 quantized neural networks, we perform INT8 quantization using TF-Lite with Tensorflow embedded pre-trained models. These models are the inputs to Edge TPU compiler and our RL scheduling framework.


%
%Ptr-Net applied on pipeline distribution is constructed as LSTM on both encoder and decoder. Features of training dataset are 30 nodes with each memory usage from $0$ to $5$ per graph, maximum in-degrees up to 6, and pipeline level ranging from 10 to 25. We prepare two Ptr-Net agents varying in pipeline memory constraint: one under 35 and another unlimited.  
%\textbf{Special Treatment} Inference result from \textbf{RL} method is a sequence order of input nodes. To translate the result into executable pipeline scheduling on Edge TPU, special treatment has to be applied on it. We cluster the layers from the $0$ index in resulted sequence order until memory usage exceeding designated upper bound. This cluster of layers will be distributed to 1st pipeline. We repeat this process on the remaining layers to get pipeline distribution. However, due to heuristic method of \textbf{RL}, there may exist some dependency violation between layers of different pipelines resulting in compiling error of Edge TPU. Redistribution of these layers to appropriate pipelines is necessary to ensure successful compiling.
%
\begin{figure*}[t]
    \centering
    \includegraphics[width=0.9\linewidth]{figures/pipeline_comparison5.pdf}
    \caption{{Multi-stage pipelined Edge TPUs inference runtime comparisons between the proposed RL methods and commercial Edge TPU compiler (baseline scale=1).}  The runtime performance has been consistently improved over commercial compiler with 4, 5, and 6-stage pipelined Edge TPU system e.g., ResNet101v2 and ResNet152 execute $\sim$$2.5\times$ faster than Edge TPU compiler.}
    \vspace{-3mm}
    \label{fig:edgetpu_runtime}
\end{figure*}

To minimize the impacts of runtime variations in executing DNNs on Edge TPU system, the results included in Figure \ref{fig:edgetpu_runtime} are the mean runtime of 10 rounds of 5,000 ImageNet inference, using the ten models. In Figure \ref{fig:edgetpu_runtime}, the horizontal axis represents the runtime results normalized w.r.t runtime obtained with commercial Edge TPU Compiler, and vertical axis shows the deployed models. The results have clearly demonstrated that the proposed RL scheduler can consistently outperform commercial Edge TPU compiler. Specifically, our approach improves the runtime on 4, 5, and 6-stage pipelining Edge TPU 5.5\%, 5.8\%, and 28.4\%, on average. Moreover, we find that the improvements of the same model are not consistent over different pipeline stages. In other words, the performance of RL scheduler over Edge TPU compiler is not strictly caused by the graph structures, but also the available computing resources in the system. For example, ResNet152 in 4-stage and 5-stage Edge TPU, the RL improves the runtime by 1.42\%, and improves 56.3\% in 6-stage.

\textbf{Explainable domain knowledge learned by RL} To understand the runtime differences, we analyze the post-compiled execution graphs to extract explainable knowledge learned by the reinforcement process. Note that TPU architecture is a template-based machine learning accelerator including a 2D array of processing elements (PE), where all PEs share memory one dedicated over the core. In other words, while deploying the computation graph operators to the cores, it is critical to balance the memory and compute. In addition, for the multi-TPU pipelining with a central CPU host, the communication from stage-to-stage could significantly dominate the runtime performance, since it communicates via slow I/O interface (e.g., USB 3.0). These have been confirmed by the two observations by comparing the compilations between Edge TPU compiler and our RL scheduler: (1) our RL model further optimizes the memory utilization for each stage, i.e., minimizing off-chip DRAM utilization and maximizing cache locality; (2) with more compute and memory resources (e.g., 6-stage), the communication cost becomes more critical since the models can be simply deployed with cache-only computation. %While, the runtime produced by RL sometime might be similar or slightly worse for a few cases, e.g., DenseNet121 at 4-stage and ResNet152/50 at 5-stage, we find that Edge TPU compiler is able to optimize both memory and communication well for these cases. 


\textbf{Generalizability analysis} Note that the entire training process is fully conducted on synthetic graph sampling, where the training graph size is $|V|=30$. %From \ref{sec:results_exploration}, LSTM-based PtrNet shows high performance on scheduling graphs with node size at $|V|=50$. From \ref{sec:edgetpu_runtime}, proposed method accelerates DNNs with $|V| > 100$ running on Edge TPU. 
The experimental results shown in Table \ref{tbl:dnn_graphs} and Figure \ref{fig:edgetpu_runtime} also conclude the generalizability of the proposed approach. Specifically, as shown in Table \ref{tbl:dnn_graphs}, the size of the DNNs computational graphs varies from $134$ to $782$, which are all far beyond the training graph size $|V|=30$. Besides, the degree size of the deployed DNNs models varies as well, e.g., $deg(V)=4$ in InceptionResNetv2 and $deg(V)=2$ in other models. The proposed RL framework consistently outperform commercial Edge TPU compiler in scheduling large computational graphs, even with graph that is $26\times$ larger than the synthetic training samples ($|V|=782$ in InceptionResNetv2 versus $|V|=30$ in training).
\iffalse
In real application, most computation graphs, such as the DNNs listed in Table \ref{DNNs}, have node size over $100$.
It is meaningful to schedule large graphs with PtrNet trained just on small ones. We choose the computation graphs of node size at $|V|=\{100, 200, 300, 400\}$ for testing. To further evaluate the general inference capability of proposed method, we add domain knowledge requirements as pipeline memory constraint on graphs. The tested constraints are \textit{free}(unlimited memory resource), 192 and 105. PtrNet is trained with same training setting listed in \ref{sec:edgetpu_runtime}, of course, with unlimited memory resource. Of the 300 epochs, we pick up the model parameters performing best in \texttt{loss} measuring. From Figure \ref{fig:Large_Inference}, \texttt{recall} measure decreases as increasing graph size, but also maintains above $90\%$. With memory constraint tighter: free$\xrightarrow[]{}192\xrightarrow[]{}105$, it becomes more and more difficult for PtrNet of no domain knowledge training to schedule the graphs with this requirement. The decrease rate in \texttt{recall} is at most $x\%$.
\fi
\iffalse
\begin{figure}[!htb]
        \centering
        \includegraphics[width=0.5\linewidth]{iclr2022/Plots/large_graph_inference/toposort30_50_avg_recall_6inDegree_inference_power_training_free.pdf}
        \caption{Inference recall on large graphs}\label{fig:Large_Inference}
\end{figure}
\fi
\vspace{-3mm}
\section{Conclusion}
%This paper presents an application of Neural Combinatorial Optimization framework to solve DNNs' layer distribution on pipeline. We test 10 popular DNNs on google Edge TPU with the proposed method against commercial compiler. The experimental result demonstrates consistently improvement on runtime of our method with pipeline stages at $\{4, 5, 6\}$.
This work presents a reinforcement learning based scheduling framework, which imitates the behaviors of optimal optimization algorithms in inference quality. Our framework has demonstrated up to $\sim$$2.5\times$ runtime speedups over the commercial Edge TPU compiler, using ten popular ImageNet models on three different physical pipelined Google Edge TPU systems. More importantly, compared to the exact optimization methods solved by heuristics and brute-force, the proposed RL scheduling improves the scheduling runtime by several orders of magnitude.  


%Then, the experiment works on testing the execution scheduling ability of Ptr-Net on large graphs with training on small ones. Here, the number of nodes in a graph is selected to identify the size of the graph. Ptr-Net trained on graphs of 30 nodes each and up to 6\_in\_degree complexity is evaluated on scheduling graphs of size 100 to 1000 separately with corresponding level size and memory constraint each level. Referring to Figure \ref{RAcc-LGI-WeightFree}, the \textbf{RAcc} deteriorates as the increase of graph size in evaluation. But the lowest point of \textbf{RAcc} coming at graph size of 1000 nodes can still achieve 80\% \textbf{RAcc}. That justifies even with small training inference ration(30/1000 for example), Ptr-Net can still handle the relative execution orders of operator nodes to enough precise level. From the result, we can also notice that with more flexible level memory constraint, Ptr-Net performs better on \textbf{RAcc}. This is compliant with the explanation in section 2.
